The Quaternary Gray Code and How It Can Be Used to Solve Ziggurat and Other Ziggu Puzzles

We investigate solutions to the new "Ziggu" family of exponential puzzles. These puzzles have $p$ pieces that form $m$ mazes. We encode the puzzle state as an quaternary number (base $4$) with $n=m+1$ digits, where each digit gives the horizontal or vertical position in one maze. We show that the number of states on a shortest solution is $6 \cdot 2^n - 3n - 5$ (OEIS A101946). This solution is unique, and it is generated from the start as follows: make the leftmost modification that doesn't undo the previous modification. Replacing "leftmost" with "rightmost" instead generates the unique longest solution that visits all $(3^{n+1} - 1)/2$ states (OEIS A003462). Thus, Ziggu puzzles can be viewed as $4$-ary, $3$-ary, or $2$-ary puzzles based on how the number of state encodings, valid states, or minimum states grow with each additional maze. Classic Gray code puzzles (e.g., Spin-Out) provide natural comparisons. Gray code puzzles with $p$ pieces have $2^p$ (OEIS A000079) or $\lfloor \frac{2}{3} \cdot 2^p \rfloor$ (OEIS A000975) states on their unique solution. The states visited in a Gray code puzzle solution follow the binary reflected Gray code. We show that Ziggu puzzles follow the quaternary reflected Gray code, as the shortest and longest solutions are both sublists of this order. These results show how to solve Ziggu puzzles from the start. We also provide $O(n)$-time ranking, comparison, and successor algorithms, which give the state's position along a solution, the relative order of two states, and the next state, respectively. While Gray code puzzles have simpler recursive descriptions and successor rules, the Ziggu puzzle has a simpler loopless algorithm to generate its shortest solution. The two families share a comparison function. Finally, we enrich the literature on OEIS A101946 by providing a bijection between Ziggu states and $2\times n$ Nurikabe grids.

==> sources.txt <==
[Eitan's form]
https://docs.google.com/forms/d/e/1FAIpQLSfG-L_rx2BNWou4c9L3y0W7lFaf7CgGIkbrSSKtPc5v-G1E0A/viewform
ziggurat

https://recenttoys.com/zigguflat/
zigguflat

https://www.etsy.com/listing/1743367598/ziggustretch-puzzle-take-it-apart-and
ziggustretch

[Oskar's store]
https://i.materialise.com/en/shop/designer/oskarpuzzle
ziggutwist
ziggutwist too
zigguchain
zigguhooked
ziggutrees

[Jim Storer]
spin-out blue and red
https://www.cs.brandeis.edu/~storer/JimPuzzles/ZPAGES/zzzSpinout.html


[Atom Industries]
https://www.atomsindustries.com/ASD1092
TheBrain

[Zyngroo]
https://www.zyngroo.com/products/rudenkos-disk
Rudenko's Disk

[Julia Robinson Mathematics Festival]
https://jrmf.org/puzzle/tower-of-hanoi/
Towers of Hanoi

[New To Play]
https://new2play.co.nz/products/chinese-linking-ring-puzzle-22cm
Baguenaudier

[Puzzle Master]
https://www.puzzlemaster.ca/browse/inventors/samuelfarinas/14423-crazy-elephant-dance
Crazy Elephant Dance

https://www.puzzlemaster.ca/browse/3dprinted/15720-panex-junior
Panex Jr

[FA Designs Etsy Shop]
https://www.etsy.com/listing/1600452171/b-bar-a-reflected-binary-mechanical
B-Bar. I can't find a higher quality picture than this...
